Inference of Dynamic Graph Changes for Functional Connectome

Dynamic functional connectivity is an effective measure for the brain's responses to continuous stimuli. We propose an inferential method to detect the dynamic changes of brain networks based on time-varying graphical models. Whereas most existing methods focus on testing the existence of change points, the dynamics in the brain network offer more signals in many neuroscience studies. We propose a novel method to conduct hypothesis testing on changes in dynamic brain networks. We introduce a bootstrap statistic to approximate the supreme of the high-dimensional empirical processes over dynamically changing edges. Our simulations show that this framework can capture the change points with changed connectivity. Finally, we apply our method to a brain imaging dataset under a natural audio-video stimulus and illustrate that we are able to detect temporal changes in brain networks. The functions of the identified regions are consistent with specific emotional annotations, which are closely associated with changes inferred by our method.

==> Results/2000_50_30_blocks4_DCD.txt <==
370.000000,573.000000,711.000000,1170.000000,1358.000000,1824.000000,735.000000,1373.000000,858.000000,1327.000000,1867.000000,435.000000,586.000000,718.000000,863.000000,1158.000000,1384.000000,1586.000000,686.000000,1249.000000,757.000000,1213.000000,362.000000,764.000000,1269.000000,1389.000000,1778.000000,801.000000,1391.000000,659.000000,811.000000,1151.000000,1277.000000,1873.000000,515.000000,635.000000,799.000000,922.000000,1066.000000,1180.000000,1380.000000,1563.000000,1850.000000,264.000000,527.000000,689.000000,803.000000,1122.000000,1358.000000,1628.000000,311.000000,594.000000,1267.000000,228.000000,366.000000,714.000000,828.000000,1013.000000,1313.000000,773.000000,1283.000000,417.000000,563.000000,677.000000,1245.000000,689.000000,944.000000,1295.000000,280.000000,792.000000,1294.000000,820.000000,1320.000000,1556.000000,427.000000,571.000000,685.000000,1245.000000,825.000000,1417.000000,130.000000,463.000000,792.000000,1236.000000,1872.000000,671.000000,1252.000000,720.000000,1266.000000,1618.000000,1801.000000,420.000000,537.000000,694.000000,808.000000,1167.000000,1283.000000,1413.000000,1586.000000,1807.000000,823.000000,1228.000000,331.000000,650.000000,800.000000,1195.000000,1321.000000,1650.000000,1773.000000,798.000000,1007.000000,1222.000000,1449.000000,1813.000000,572.000000,1296.000000,634.000000,862.000000,1218.000000,702.000000,816.000000,1129.000000,1243.000000,1359.000000,1600.000000,620.000000,1382.000000,646.000000,1368.000000,760.000000,1117.000000,1338.000000,1467.000000,802.000000,1278.000000,250.000000,662.000000,799.000000,1331.000000,771.000000,992.000000,1236.000000,1350.000000,1723.000000,127.000000,267.000000,567.000000,779.000000,1319.000000,1501.000000,795.000000,1226.000000,221.000000,745.000000,880.000000,1208.000000,1322.000000,1472.000000,1847.000000,498.000000,654.000000,813.000000,1074.000000,1283.000000,1776.000000,331.000000,478.000000,633.000000,770.000000,1283.000000,864.000000,988.000000,1282.000000,1416.000000,1557.000000,681.000000,1416.000000,1588.000000,128.000000,699.000000,1059.000000,1228.000000,1407.000000,1575.000000,884.000000,1256.000000,751.000000,1145.000000,1402.000000,723.000000,1346.000000,1564.000000,730.000000,1213.000000,1370.000000,821.000000,1056.000000,1170.000000,1329.000000,1666.000000,687.000000,1407.000000,765.000000,1231.000000,1398.000000,355.000000,730.000000,844.000000,1091.000000,1299.000000,1481.000000,263.000000,611.000000,1325.000000,817.000000,1236.000000,1855.000000,740.000000,1274.000000,1490.000000,1717.000000,742.000000,1236.000000,1429.000000,1567.000000,635.000000,1251.000000,754.000000,1304.000000,350.000000,770.000000,1280.000000,702.000000,1258.000000,1377.000000,1778.000000,142.000000,497.000000,718.000000,1119.000000,1237.000000,1427.000000,859.000000,1185.000000,1299.000000,585.000000,834.000000,1150.000000,1354.000000,1509.000000,322.000000,485.000000,690.000000,830.000000,1360.000000,1500.000000,125.000000,335.000000,508.000000,624.000000,767.000000,1308.000000,633.000000,801.000000,1135.000000,1253.000000,1391.000000,1579.000000,585.000000,728.000000,1094.000000,1208.000000,1346.000000,1606.000000,703.000000,855.000000,1109.000000,1299.000000,1414.000000,1618.000000,799.000000,1111.000000,1273.000000,1389.000000,1684.000000,258.000000,788.000000,936.000000,1217.000000,775.000000,1296.000000,637.000000,757.000000,1128.000000,1302.000000,568.000000,803.000000,1384.000000,1766.000000,344.000000,648.000000,767.000000,968.000000,1245.000000,711.000000,1268.000000,808.000000,1049.000000,1214.000000,1342.000000,1456.000000,1757.000000,345.000000,525.000000,748.000000,895.000000,1195.000000,1390.000000,210.000000,667.000000,858.000000,1286.000000,151.000000,841.000000,1257.000000,824.000000,1306.000000,756.000000,1336.000000,1478.000000,731.000000,1355.000000,523.000000,706.000000,820.000000,1344.000000,703.000000,1272.000000,1792.000000,751.000000,1217.000000,1404.000000,175.000000,630.000000,1267.000000,477.000000,811.000000,1303.000000,442.000000,601.000000,724.000000,881.000000,1346.000000,151.000000,621.000000,748.000000,1146.000000,1306.000000,1422.000000,590.000000,770.000000,1276.000000,1408.000000,1585.000000,869.000000,1285.000000,1717.000000,280.000000,884.000000,1116.000000,1317.000000,803.000000,1310.000000,785.000000,1057.000000,1223.000000,785.000000,999.000000,1160.000000,1334.000000,1478.000000,673.000000,1259.000000,797.000000,1266.000000,226.000000,445.000000,705.000000,872.000000,1049.000000,1263.000000,1462.000000,1600.000000,582.000000,801.000000,1153.000000,1422.000000,763.000000,883.000000,1077.000000,1252.000000,1411.000000,1614.000000,665.000000,842.000000,1415.000000,1667.000000,247.000000,706.000000,869.000000,1114.000000,1228.000000,1384.000000,1574.000000,128.000000,636.000000,752.000000,1335.000000,1556.000000,1691.000000,262.000000,537.000000,660.000000,802.000000,1268.000000,117.000000,729.000000,1257.000000,273.000000,696.000000,1294.000000,839.000000,1195.000000,1313.000000,806.000000,1435.000000,601.000000,746.000000,1393.000000,1547.000000,147.000000,600.000000,1320.000000,396.000000,595.000000,756.000000,1144.000000,1258.000000,1431.000000,1883.000000,801.000000,1388.000000,585.000000,732.000000,1064.000000,1360.000000,681.000000,807.000000,1304.000000,408.000000,597.000000,715.000000,1280.000000,1717.000000,672.000000,1188.000000,1339.000000,430.000000,688.000000,802.000000,1122.000000,1269.000000,465.000000,786.000000,1292.000000,457.000000,589.000000,713.000000,1054.000000,1360.000000,1690.000000,213.000000,616.000000,733.000000,1057.000000,1176.000000,1325.000000,1501.000000,873.000000,1220.000000,672.000000,818.000000,1262.000000,1656.000000,628.000000,1239.000000,1354.000000,1483.000000,400.000000,566.000000,686.000000,811.000000,1348.000000,1482.000000,1798.000000,456.000000,626.000000,784.000000,1314.000000,634.000000,808.000000,1223.000000,1361.000000,552.000000,668.000000,792.000000,975.000000,1208.000000,1399.000000,1546.000000,836.000000,1265.000000,709.000000,1222.000000,1852.000000,851.000000,1182.000000,1597.000000,659.000000,861.000000,1257.000000,786.000000,1203.000000,1317.000000,1450.000000,644.000000,793.000000,1145.000000,1396.000000,1523.000000,151.000000,796.000000,1544.000000,1852.000000,337.000000,567.000000,692.000000,1292.000000,133.000000,831.000000,1339.000000,1563.000000,769.000000,1207.000000,135.000000,564.000000,714.000000,1230.000000,1467.000000,1661.000000,764.000000,879.000000,1290.000000,1735.000000,648.000000,885.000000,1103.000000,1418.000000,165.000000,444.000000,693.000000,852.000000,1283.000000,186.000000,735.000000,1430.000000,1794.000000,622.000000,1284.000000,1885.000000,811.000000,1288.000000,700.000000,1156.000000,1366.000000,1591.000000,881.000000,1240.000000,1658.000000,1803.000000,263.000000,693.000000,807.000000,1255.000000,660.000000,867.000000,1270.000000,229.000000,685.000000,868.000000,1213.000000,1343.000000,678.000000,1208.000000,1359.000000,1486.000000,214.000000,328.000000,624.000000,1258.000000,1380.000000,715.000000,1414.000000,310.000000,761.000000,1251.000000,390.000000,770.000000,884.000000,1177.000000,1751.000000,280.000000,473.000000,720.000000,1150.000000,1398.000000,1524.000000,1644.000000,650.000000,819.000000,945.000000,1225.000000,1398.000000,1854.000000,292.000000,570.000000,712.000000,923.000000,1107.000000,1328.000000,1759.000000,781.000000,1253.000000,666.000000,870.000000,1236.000000,439.000000,572.000000,772.000000,1258.000000,658.000000,1170.000000,1313.000000,1517.000000,1761.000000,396.000000,551.000000,670.000000,1146.000000,1269.000000,1682.000000,757.000000,1192.000000,1306.000000,839.000000,1387.000000,664.000000,1257.000000,469.000000,634.000000,835.000000,1217.000000,474.000000,710.000000,825.000000,1098.000000,1246.000000,1478.000000,1640.000000,700.000000,946.000000,1194.000000,1324.000000,1858.000000,788.000000,1309.000000,313.000000,676.000000,810.000000,1115.000000,1354.000000,1472.000000,1629.000000,300.000000,804.000000,918.000000,1227.000000,1356.000000,1711.000000,569.000000,695.000000,1262.000000,458.000000,575.000000,740.000000,1251.000000,1429.000000,1592.000000,150.000000,751.000000,1300.000000,755.000000,1120.000000,1318.000000,1601.000000,794.000000,1180.000000,1294.000000,661.000000,831.000000,1249.000000,1676.000000,1830.000000,124.000000,609.000000,1210.000000,1358.000000,1482.000000,1875.000000,145.000000,703.000000,910.000000,1219.000000,1342.000000,1521.000000,1722.000000,472.000000,806.000000,1334.000000,789.000000,1049.000000,1193.000000,1307.000000,1424.000000,1628.000000,820.000000,1149.000000,1331.000000,1488.000000,1628.000000,766.000000,1144.000000,1277.000000,1446.000000,648.000000,1271.000000,767.000000,1246.000000,341.000000,495.000000,735.000000,1355.000000,1582.000000,683.000000,814.000000,1222.000000,1355.000000,1469.000000,1668.000000,450.000000,658.000000,827.000000,1130.000000,747.000000,861.000000,1250.000000,888.000000,1236.000000,698.000000,914.000000,1228.000000,1450.000000,1804.000000,748.000000,914.000000,1225.000000,802.000000,1318.000000,1488.000000,556.000000,783.000000,1089.000000,1240.000000,1454.000000,1702.000000,696.000000,991.000000,1171.000000,1301.000000,1540.000000,1679.000000,290.000000,470.000000,681.000000,806.000000,1194.000000,1311.000000,1832.000000,517.000000,631.000000,750.000000,1506.000000,653.000000,1483.000000,368.000000,671.000000,862.000000,1204.000000,1680.000000,454.000000,568.000000,759.000000,911.000000,1237.000000,796.000000,1251.000000,1408.000000,641.000000,1160.000000,1279.000000,1395.000000,752.000000,1222.000000,1608.000000,1740.000000,649.000000,1093.000000,1233.000000,1405.000000,490.000000,702.000000,1453.000000,602.000000,723.000000,1146.000000,482.000000,601.000000,723.000000,960.000000,1203.000000,1336.000000,1779.000000,259.000000,763.000000,1264.000000,774.000000,1361.000000,1552.000000,1672.000000,675.000000,1312.000000,153.000000,540.000000,744.000000,869.000000,1399.000000,1611.000000,806.000000,1496.000000,1610.000000,146.000000,549.000000,767.000000,1047.000000,1356.000000,1740.000000,646.000000,763.000000,1271.000000,1387.000000,1563.000000,1877.000000,773.000000,1285.000000,631.000000,795.000000,1300.000000,750.000000,1306.000000,170.000000,785.000000,1126.000000,1341.000000,1470.000000,783.000000,1264.000000,647.000000,761.000000,1181.000000,1308.000000,1719.000000,653.000000,861.000000,1264.000000,1474.000000,1807.000000,595.000000,786.000000,1425.000000,352.000000,472.000000,639.000000,776.000000,1298.000000,151.000000,745.000000,1385.000000,1646.000000,878.000000,1279.000000,1503.000000,1620.000000,761.000000,1286.000000,461.000000,725.000000,839.000000,1066.000000,1255.000000,1413.000000,198.000000,613.000000,743.000000,1224.000000,414.000000,662.000000,782.000000,1234.000000,1400.000000,821.000000,1204.000000,1333.000000,1816.000000,122.000000,684.000000,836.000000,1313.000000,1658.000000,1789.000000,138.000000,656.000000,793.000000,1060.000000,1244.000000,1605.000000,395.000000,721.000000,835.000000,1119.000000,1417.000000,715.000000,1158.000000,1710.000000,1848.000000,579.000000,707.000000,842.000000,1189.000000,1303.000000,1441.000000,1562.000000,1789.000000,165.000000,607.000000,824.000000,999.000000,1281.000000,318.000000,478.000000,671.000000,828.000000,1160.000000,704.000000,1245.000000,1364.000000,1590.000000,693.000000,1288.000000,843.000000,1203.000000,1370.000000,1824.000000,224.000000,452.000000,645.000000,781.000000,895.000000,1275.000000,130.000000,370.000000,546.000000,685.000000,800.000000,1261.000000,677.000000,1413.000000,1566.000000,656.000000,1236.000000,1371.000000,1831.000000,128.000000,649.000000,1054.000000,1351.000000,396.000000,678.000000,792.000000,1276.000000,122.000000,644.000000,811.000000,1257.000000,1379.000000,647.000000,764.000000,1124.000000,1692.000000,767.000000,1080.000000,1347.000000,600.000000,734.000000,1070.000000,1376.000000,1491.000000,1696.000000,119.000000,638.000000,782.000000,1158.000000,1332.000000,812.000000,1392.000000,1522.000000,691.000000,889.000000,1404.000000,1865.000000,616.000000,1252.000000,1874.000000,789.000000,1154.000000,1397.000000,1516.000000,821.000000,1203.000000,1428.000000,1750.000000,735.000000,895.000000,1188.000000,755.000000,1262.000000,786.000000,900.000000,1256.000000,166.000000,550.000000,710.000000,824.000000,1162.000000,1277.000000,1435.000000,1551.000000,870.000000,1213.000000,1352.000000,1847.000000,743.000000,1299.000000,500.000000,618.000000,744.000000,1085.000000,1270.000000,1463.000000,1609.000000,192.000000,824.000000,1049.000000,1256.000000,491.000000,697.000000,833.000000,1325.000000,819.000000,1277.000000,637.000000,857.000000,978.000000,1092.000000,1314.000000,1494.000000,172.000000,767.000000,1205.000000,1355.000000,1532.000000,184.000000,707.000000,1116.000000,1296.000000,1585.000000,1830.000000,786.000000,1251.000000,414.000000,777.000000,1246.000000,117.000000,781.000000,1265.000000,441.000000,696.000000,1330.000000,1827.000000,558.000000,672.000000,788.000000,1158.000000,1372.000000,1535.000000,676.000000,1097.000000,1216.000000,1343.000000,1695.000000,762.000000,1285.000000,795.000000,1233.000000,1393.000000,865.000000,1246.000000,1401.000000,1716.000000,474.000000,729.000000,843.000000,1170.000000,1332.000000,1461.000000,1595.000000,442.000000,661.000000,779.000000,1279.000000,542.000000,656.000000,1260.000000,1422.000000,1816.000000,776.000000,984.000000,1157.000000,1274.000000,801.000000,1274.000000,1408.000000,1527.000000,1834.000000,703.000000,895.000000,1257.000000,1457.000000,751.000000,1123.000000,1290.000000,785.000000,952.000000,1324.000000,1816.000000,699.000000,1285.000000,149.000000,631.000000,883.000000,1239.000000,1492.000000,1679.000000,225.000000,595.000000,766.000000,1255.000000,186.000000,647.000000,796.000000,1170.000000,1285.000000,1403.000000,1595.000000,338.000000,709.000000,1218.000000,698.000000,845.000000,1147.000000,1263.000000,1394.000000,114.000000,229.000000,693.000000,807.000000,1185.000000,1373.000000,1547.000000,495.000000,706.000000,1104.000000,1246.000000,1360.000000,1527.000000,491.000000,631.000000,747.000000,872.000000,1350.000000,1466.000000,594.000000,745.000000,1205.000000,176.000000,594.000000,774.000000,890.000000,1251.000000,716.000000,853.000000,1060.000000,1174.000000,1886.000000,138.000000,586.000000,706.000000,857.000000,1444.000000,410.000000,697.000000,872.000000,1298.000000,673.000000,1306.000000,419.000000,545.000000,670.000000,784.000000,1098.000000,1782.000000,163.000000,831.000000,1357.000000,649.000000,1393.000000,505.000000,709.000000,829.000000,1042.000000,1355.000000,1476.000000,1698.000000,1858.000000,879.000000,1359.000000,668.000000,824.000000,1110.000000,1565.000000,642.000000,766.000000,888.000000,1065.000000,1204.000000,1345.000000,1532.000000,538.000000,745.000000,906.000000,1051.000000,1219.000000,1366.000000,1533.000000,720.000000,1274.000000,698.000000,812.000000,937.000000,1223.000000,1337.000000,1812.000000,483.000000,864.000000,1239.000000,1488.000000,1627.000000,841.000000,1214.000000,1418.000000,1692.000000,817.000000,1223.000000,1348.000000,686.000000,1325.000000,723.000000,1314.000000,240.000000,737.000000,1004.000000,1141.000000,1303.000000,1675.000000,896.000000,1444.000000,793.000000,924.000000,1259.000000,1451.000000,114.000000,778.000000,1047.000000,1298.000000,824.000000,1350.000000,209.000000,330.000000,707.000000,826.000000,1119.000000,1601.000000,667.000000,1177.000000,1316.000000,1450.000000,835.000000,1433.000000,811.000000,1083.000000,1220.000000,1374.000000,1550.000000,706.000000,1274.000000,767.000000,1112.000000,1353.000000,1472.000000,604.000000,1079.000000,1552.000000,355.000000,735.000000,859.000000,1215.000000,1354.000000,1549.000000,1727.000000,158.000000,649.000000,1224.000000,1371.000000,1558.000000,140.000000,259.000000,492.000000,661.000000,805.000000,1272.000000,542.000000,770.000000,1161.000000,1312.000000,1719.000000,658.000000,1145.000000,1270.000000,1885.000000,254.000000,811.000000,974.000000,1226.000000,594.000000,805.000000,1123.000000,1275.000000,787.000000,1405.000000,794.000000,1212.000000,810.000000,1139.000000,333.000000,765.000000,1356.000000,587.000000,1218.000000,1332.000000,681.000000,1264.000000,210.000000,762.000000,876.000000,1224.000000,1366.000000,1728.000000,157.000000,820.000000,1256.000000,657.000000,813.000000,1322.000000,778.000000,1016.000000,1283.000000,1424.000000,720.000000,1197.000000,1311.000000,1580.000000,1736.000000,707.000000,1271.000000,764.000000,1348.000000,795.000000,1417.000000,1682.000000,670.000000,1426.000000,330.000000,827.000000,1071.000000,1631.000000,594.000000,711.000000,1271.000000,142.000000,361.000000,552.000000,712.000000,826.000000,940.000000,1116.000000,1318.000000,314.000000,498.000000,639.000000,753.000000,1347.000000,646.000000,866.000000,1295.000000,791.000000,1348.000000,691.000000,1297.000000,1746.000000,657.000000,810.000000,1264.000000,1789.000000,857.000000,1195.000000,1423.000000,1633.000000,795.000000,1293.000000,823.000000,1380.000000,1886.000000,670.000000,1350.000000,366.000000,687.000000,1007.000000,1262.000000,813.000000,1227.000000,1400.000000,1612.000000,304.000000,912.000000,1342.000000,197.000000,521.000000,725.000000,840.000000,1132.000000,1366.000000,718.000000,1041.000000,1251.000000,1371.000000,1570.000000,124.000000,674.000000,812.000000,1253.000000,360.000000,743.000000,1274.000000,845.000000,1359.000000,217.000000,888.000000,1259.000000,1606.000000,767.000000,1254.000000,1439.000000,1601.000000,1864.000000,814.000000,1110.000000,1313.000000,1443.000000,115.000000,684.000000,833.000000,1402.000000,482.000000,600.000000,1265.000000,264.000000,689.000000,843.000000,1414.000000,1658.000000,646.000000,1527.000000,832.000000,1290.000000,318.000000,436.000000,598.000000,714.000000,1116.000000,1566.000000,267.000000,706.000000,842.000000,1234.000000,1392.000000,181.000000,716.000000,1282.000000,732.000000,1216.000000,785.000000,1138.000000,1313.000000,1427.000000,1750.000000,856.000000,1193.000000,1421.000000,649.000000,828.000000,1173.000000,1287.000000,429.000000,698.000000,819.000000,1432.000000,392.000000,647.000000,1157.000000,561.000000,787.000000,1235.000000,1352.000000,1873.000000,750.000000,870.000000,1167.000000,787.000000,983.000000,1160.000000,1303.000000,1459.000000,1609.000000,813.000000,1213.000000,1384.000000,1559.000000,790.000000,1169.000000,1323.000000,1596.000000,273.000000,732.000000,1144.000000,827.000000,1003.000000,1254.000000,777.000000,1239.000000,761.000000,1239.000000,1405.000000,1663.000000,666.000000,808.000000,1325.000000,120.000000,663.000000,844.000000,1229.000000,1389.000000,1797.000000,252.000000,433.000000,649.000000,952.000000,1075.000000,1597.000000,775.000000,1257.000000,1411.000000,168.000000,754.000000,1019.000000,1136.000000,1297.000000,1442.000000,1697.000000,1885.000000,722.000000,1276.000000,388.000000,568.000000,703.000000,1221.000000,584.000000,765.000000,1250.000000,484.000000,686.000000,835.000000,978.000000,1255.000000,1369.000000,859.000000,1310.000000,666.000000,871.000000,1320.000000,827.000000,1406.000000,1632.000000,722.000000,836.000000,1426.000000,581.000000,812.000000,1322.000000,1742.000000,495.000000,735.000000,1250.000000,618.000000,1137.000000,1377.000000,1622.000000,632.000000,880.000000,1207.000000,1446.000000,653.000000,1258.000000,526.000000,657.000000,771.000000,1331.000000,1550.000000,1827.000000,810.000000,1390.000000,1553.000000,780.000000,1243.000000,1358.000000,773.000000,1259.000000,769.000000,1373.000000,1756.000000,128.000000,633.000000,789.000000,1107.000000,1549.000000,154.000000,647.000000,836.000000,1109.000000,1390.000000,1710.000000,657.000000,1371.000000,561.000000,677.000000,1296.000000,712.000000,826.000000,1223.000000,1393.000000,1515.000000,257.000000,468.000000,656.000000,832.000000,1212.000000,1423.000000,649.000000,1054.000000,1197.000000,1746.000000,504.000000,726.000000,1376.000000,661.000000,1432.000000,1690.000000,620.000000,782.000000,1286.000000,1645.000000,794.000000,1094.000000,1283.000000,1431.000000,120.000000,692.000000,849.000000,1329.000000,702.000000,1140.000000,272.000000,417.000000,646.000000,878.000000,1240.000000,631.000000,773.000000,904.000000,1306.000000,603.000000,791.000000,1048.000000,1200.000000,1396.000000,739.000000,1096.000000,1375.000000,1498.000000,648.000000,802.000000,1007.000000,1136.000000,1306.000000,1514.000000,1745.000000,736.000000,1286.000000,688.000000,830.000000,1232.000000,498.000000,707.000000,1248.000000,382.000000,716.000000,1276.000000,658.000000,1241.000000,815.000000,1048.000000,1256.000000,1449.000000,563.000000,706.000000,821.000000,962.000000,1231.000000,180.000000,351.000000,594.000000,787.000000,902.000000,1379.000000,1554.000000,312.000000,438.000000,610.000000,763.000000,1384.000000,1752.000000,151.000000,625.000000,808.000000,1124.000000,1416.000000,170.000000,441.000000,611.000000,815.000000,1257.000000,1371.000000,379.000000,740.000000,854.000000,985.000000,1343.000000,1478.000000,377.000000,663.000000,814.000000,1275.000000,122.000000,451.000000,676.000000,790.000000,1363.000000,659.000000,807.000000,1200.000000,1431.000000,1699.000000,673.000000,1327.000000,1479.000000,719.000000,1267.000000,1417.000000,796.000000,1434.000000,418.000000,702.000000,1237.000000,599.000000,757.000000,1146.000000,1424.000000,122.000000,742.000000,887.000000,1256.000000,779.000000,1297.000000,1848.000000,825.000000,1276.000000,1807.000000,786.000000,1068.000000,1288.000000,702.000000,866.000000,1137.000000,1282.000000,1609.000000,452.000000,635.000000,772.000000,1283.000000,648.000000,835.000000,1194.000000,1854.000000,587.000000,737.000000,1035.000000,1161.000000,1347.000000,1666.000000,615.000000,1411.000000,738.000000,1381.000000,683.000000,1003.000000,1199.000000,1319.000000,1435.000000,452.000000,621.000000,771.000000,885.000000,1127.000000,1316.000000,1438.000000,571.000000,711.000000,1402.000000,698.000000,1306.000000,564.000000,702.000000,1234.000000,1453.000000,1657.000000,302.000000,673.000000,787.000000,1288.000000,708.000000,1446.000000,642.000000,811.000000,1350.000000,1526.000000,261.000000,441.000000,791.000000,1361.000000,1698.000000,652.000000,1212.000000,1367.000000,667.000000,1285.000000,451.000000,736.000000,854.000000,1346.000000,1704.000000,821.000000,1468.000000,784.000000,1116.000000,1273.000000,1616.000000,860.000000,1275.000000,335.000000,752.000000,1268.000000,780.000000,1208.000000,1705.000000,795.000000,1300.000000,375.000000,724.000000,1223.000000,785.000000,1258.000000,1372.000000,1689.000000,674.000000,1188.000000,1400.000000,1548.000000,444.000000,668.000000,862.000000,1475.000000,1643.000000,1865.000000,819.000000,1479.000000,708.000000,843.000000,1336.000000,697.000000,811.000000,1258.000000,664.000000,846.000000,1302.000000,816.000000,1456.000000,1627.000000,755.000000,1394.000000,1724.000000,134.000000,470.000000,665.000000,779.000000,1113.000000,1302.000000,829.000000,1259.000000,1484.000000,1679.000000,843.000000,1490.000000,773.000000,1549.000000,532.000000,729.000000,888.000000,1315.000000,
